Analyzing the Performance of Smart Industry 4.0 Applications on Cloud Computing Systems

Cloud-based Deep Neural Network (DNN) applications that make latency-sensitive inference are becoming an indispensable part of Industry 4.0. Due to the multi-tenancy and resource heterogeneity, both inherent to the cloud computing environments, the inference time of DNN-based applications are stochastic. Such stochasticity, if not captured, can potentially lead to low Quality of Service (QoS) or even a disaster in critical sectors, such as Oil and Gas industry. To make Industry 4.0 robust, solution architects and researchers need to understand the behavior of DNN-based applications and capture the stochasticity exists in their inference times. Accordingly, in this study, we provide a descriptive analysis of the inference time from two perspectives. First, we perform an application-centric analysis and statistically model the execution time of four categorically different DNN applications on both Amazon and Chameleon clouds. Second, we take a resource-centric approach and analyze a rate-based metric in form of Million Instruction Per Second (MIPS) for heterogeneous machines in the cloud. This non-parametric modeling, achieved via Jackknife and Bootstrap re-sampling methods, provides the confidence interval of MIPS for heterogeneous cloud machines. The findings of this research can be helpful for researchers and cloud solution architects to develop solutions that are robust against the stochastic nature of the inference time of DNN applications in the cloud and can offer a higher QoS to their users and avoid unintended outcomes.

==> background.txt <==
Petroleum extraction in remote offshore oil fields is a sensitive and disaster-prone process. As seen repeatedly in the past\cite{Deepwater}, a single operational mistake during petroleum extraction can drastically impact the environment and economy. Moreover, oil spills and gas leakages often appear on the list of the most horrible disasters in human history \cite{gibson2017evaluating}. Therefore, preventing such kind of disasters should be a high priority goal for the oil companies and the society as a whole.
Many processes during the oil extraction (\ie drilling, oil extraction and recovery, downhole monitoring) are fault-intolerant and require real-time computations. While drilling, a typical offshore oil rig generates between one and two terabytes of raw data per day\cite{sof2}. Most of the generated data, (\eg data pertaining to the platform safety or oil management) is time-sensitive and requires real-time processing\cite{bp1}. For example, the data generated by H2S sensors must be processed in less than five seconds to preserve workers’ safety \cite{toxicgas}.

From the system providers' view, services in a smart oil field are categorized into two major categories:

a) Latency tolerant. These services have larger execution time due to their resource intensive nature. Latency tolerant services require accurate computations and can tolerate longer execution times. Such services can also be called non-urgent. For example, services that analyze the cost-efficiency of drilling, compress and archive captured video, or generate weekly reports, can be considered non-urgent.​​

b) Latency intolerant. Latency intolerant services are always the ones that have a very short deadline. In other words, these services require real-time processing and can be defined as urgent. Examples of urgent services are as follows: pipeline pressure alarm, ​gas leakage detection, machine malfunction alarm.

As we can see, the above service types are categorized based on the urgency of their execution. Hence, urgent tasks are safety related and require quick response to activate a contingency plan for disaster management. Thus, there is a need for a resource allocation model which can provide robust and reliable services for both types of tasks named above. Such an intelligent oil field, equipped with modern state of art sensors and a precise allocation model for real-time computations can save the Earth from many disasters in the future.

